Cohomology for Frobenius kernels of $SL_2$

Let $(SL_2)_r$ be the $r$-th Frobenius kernels of the group scheme $SL_2$ defined over an algebraically field of characteristic $p>2$. In this paper we give for $r\ge 1$ a complete description of the cohomology groups for $(SL_2)_r$. We also prove that the reduced cohomology ring $\opH^\bullet((SL_2)_r,k)_{\red}$ is Cohen-Macaulay. Geometrically, we show for each $r\ge 1$ that the maximal ideal spectrum of the cohomology ring for $(SL_2)_r$ is homeomorphic to the fiber product $G\times_B\fraku^r$. Finally, we adapt our calculations to obtain analogous results for the cohomology of higher Frobenius-Luzstig kernels of quantized enveloping algebras of type $SL_2$.

==> MAGMAprograms.txt <==
freeze;
        
/////////////////////////////////////////////////////////


NN:=function(p,r,m,S)
if r eq 1 or m eq 0 then
        return 1;
else
        N:=0;
        for j:=1 to m-1 do
           N:=N+$$(p,r-1,j*p,S);
        end for;
        if IsDisjoint({1..r-1},S) then
           N:=N+1;
        end if;
        if r notin S then
           N:=N+$$(p,r-1,m*p,S);
        end if;
        return N;
end if;
end function;

CC:=function(p,r,m)
if m eq 0 then
        return 1;
else
        if m lt 0 then
           return 0;
        else
           L:=Subsets({1..r-1});
           N:=0;
        for S in L do
           N:=N+NN(p,r,m,S);
        end for;
           return N;
        end if;
end if;
end function;
             
NNWithLambda:=function(p,r,m,L,S)
if L[1] gt m then
  return 0;
else
  if r eq 1 then 
     return 1;
  else 
     N:=0;   
     L1:=Remove(L,1);
     for j:=L[1]+1 to m-1 do
       N:=N+$$(p,r-1,(m-j)*p,L1,S);
     end for; 
       flag:=0;
     for i:=1 to #L1 do
       flag:=flag+L1[i]; 
     end for;
             if IsDisjoint({1..r-1},S) and flag eq 0 then
                N:=N+1;
             end if;
             if r notin S then   
                N:=N+$$(p,r-1,(m-L[1])*p,L1,S);
             end if;

     return N;   
  end if;
end if;
end function;

Formula:=function(p,r,m,L)
if m lt 0 then
   return 0; 
else
   SS:=Subsets({1..r-1});
   N:=0;
   for S in SS do
      N:=N+NNWithLambda(p,r,m,L,S);
   end for;
      return N;
end if;
end function;

MultiplicityEvenCase:=function(p,r,m,n)
if n gt m*p^r then
return 0;
else 
 if n eq 0 then
  return CC(p,r,m);
 else
  if n mod p eq 0 then
   L:=Intseq(n,p);
  else
    if (n+1) mod p eq 0 then
      L:=Intseq(n+1,p);
    else
      return 0;
    end if; 
 end if;
 k:=#L;
 if k ge r+2 then
     A:=0;
       for i:=r+2 to k do
       A:=A+L[i]*p^(i-1-r);
       end for;
     if A gt m then
       return 0;
     else
       m:=m-A;
       L[2]:=L[2]+L[1]/p;
       List:=Reverse([L[i]:i in [2..r+1]]);
       return Formula(p,r,m,List);
     end if;
 else
     for j:=k+1 to r+1 do
     L[j]:=0;  
     end for;
     L[2]:=L[2]+L[1]/p;
 end if;
 List:=Reverse([L[i]:i in [2..r+1]]);
 return Formula(p,r,m,List);
 end if;
end if;
end function;  


intrinsic CharacterMultiplicitySL2(p::RngIntElt,r::RngIntElt,m::RngIntElt,n::RngIntElt)->RngIntElt
{Let G=SL_2 and B be the Borel subgroup of G. Suppose \alpha is the only simple root in the root 
system of G. Then \omega=\alpha/2 is the fundamental weight in weight lattice. Given non-negative 
integers m,n and p>2. This function returns the multiplicity of weight n*\omega in 
H^\bullet(B_r,m*\omega) over the field k of characteristic p.}
       
if IsOdd(n) and IsEven(m) then
return 0;
else
        if IsOdd(m) and IsEven(n) then
        return 0;
        else
                if IsEven(m) and IsEven(n) then
                m:=Quotrem(m,2);
                n:=Quotrem(n,2);
                return MultiplicityEvenCase(p,r,n,m);
                else

                        if m gt n*p^r then
                        return 0;
                        else
                                if m eq 0 then
                                return CC(p,r,n);
                                else
                                m:=Quotrem(m+p^r,2);
                                n:=Quotrem(n+1,2);
                                return MultiplicityEvenCase(p,r,n,m);
                                end if;
                        end if;
                end if;
        end if;
end if;
end intrinsic;

/////////////////////////////////////////////////////////////////////////////////////////////////

Ehrhart1:=function(p,r,m,n)
I:=IdentityMatrix(IntegerRing(),2*r);
K:=HalfspaceToPolyhedron([I[1][j]:j in [1..2*r]],0);
for i:=2 to 2*r do
K:=K meet HalfspaceToPolyhedron([I[i][j]:j in [1..2*r]],0);
end for;
I1:=-1*I;
for i:=1 to r do
K:=K meet HalfspaceToPolyhedron([I1[r+i][j]:j in [1..2*r]],-1);
end for;
v:=[p^(i): i in [1..r]];
for i:=r+1 to 2*r do
v[i]:=p^(i-r-1);
end for;
M:=K meet HyperplaneToPolyhedron(v,m*p^r-n);
return EhrhartCoefficient(M,1);
end function;


intrinsic EhrhartCharacterMultiplicitySL2(p::RngIntElt,r::RngIntElt,m::RngIntElt,n::RngIntElt) -> RngIntElt
{Let G=SL_2 and B be the Borel subgroup of G. Suppose \alpha is the only simple root in the root system of G. 
Then \omega=alpha/2 is the fundamental weight in weight lattice. Given non-negative integers m,n and p>2. 
This function returns the multiplicity of weight n*\omega in H^\bullet(B_r,m*\omega). In other words, it 
gives the index [H^\bullet(G_r,H^0(m*\omega)),H^0(n*\omega)] over the field k of characteristic p.}

if IsOdd(m) and IsEven(n) then
return 0;
else
        if IsOdd(n) and IsEven(m) then
        return 0;
        else
                if IsEven(m) and IsEven(n) then
                m:=Quotrem(m,2);
                n:=Quotrem(n,2);
                return Ehrhart1(p,r,n,m);
                else

                        if m gt n*p^r then
                        return 0;
                        else
                                m:=Quotrem(m+p^r,2);
                                n:=Quotrem(n+1,2);
                                return Ehrhart1(p,r,n,m);
                        end if;
                end if;
        end if;
end if;
end intrinsic;
